PAMS: The Perseus Arm Molecular Survey -- I. Survey description and first results

The external environments surrounding molecular clouds vary widely across galaxies such as the Milky Way, and statistical samples of clouds are required to understand them. We present the Perseus Arm Molecular Survey (PAMS), a James Clerk Maxwell Telescope (JCMT) survey combining new and archival data of molecular-cloud complexes in the outer Perseus spiral arm in $^{12}$CO, $^{13}$CO, and C$^{18}$O ($J$=3-2). With a survey area of $\sim$8 deg$^2$, PAMS covers well-known complexes such as W3, W5, and NGC 7538 with two fields at $\ell \approx 110^{\circ}$ and $\ell \approx 135^{\circ}$. PAMS has an effective resolution of 17 arcsec, and rms sensitivity of $T_\mathrm{mb} = 0.7$-1.0 K in 0.3 km s$^{-1}$ channels. Here we present a first look at the data, and compare the PAMS regions in the Outer Galaxy with Inner Galaxy regions from the CO Heterodyne Inner Milky Way Plane Survey (CHIMPS). By comparing the various CO data with maps of H$_2$ column density from Herschel, we calculate representative values for the CO-to-H$_2$ column-density $X$-factors, which are $X_{^{12}\mathrm{CO (3-2)}}=4.0\times10^{20}$ and $X_{^{13}\mathrm{CO (3-2)}}=4.0\times10^{21}$cm$^{-2}$ (K km s$^{-1}$)$^{-1}$ with a factor of 1.5 uncertainty. We find that the emission profiles, size-linewidth and mass-radius relationships of $^{13}$CO-traced structures are similar between the Inner and Outer Galaxy. Although PAMS sources are slightly more massive than their Inner Galaxy counterparts for a given size scale, the discrepancy can be accounted for by the Galactic gradient in gas-to-dust mass ratio, uncertainties in the $X$-factors, and selection biases. We have made the PAMS data publicly available, complementing other CO surveys targeting different regions of the Galaxy in different isotopologues and transitions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
